Radiative Decay of Bubble Oscillations in a Compressible Fluid

Consider the dynamics of a gas bubble in an inviscid, compressible liquid with surface tension. Kinematic and dynamic boundary conditions couple the bubble surface deformation dynamics with the dynamics of waves in the fluid. This system has a spherical equilibrium state, resulting from the balance of the pressure at infinity and the gas pressure within the bubble. We study the linearized dynamics about this equilibrium state in a center of mass frame: 1) We prove that the velocity potential and bubble surface perturbation satisfy point-wise in space exponential time-decay estimates. 2) The time-decay rate is governed by scattering resonances, eigenvalues of a non-selfadjoint spectral problem. These are pole singularities in the lower half plane of the analytic continuation of a resolvent operator from the upper half plane, across the real axis into the lower half plane. 3) The time-decay estimates are a consequence of resonance mode expansions for the velocity potential and bubble surface perturbations. 4) For small compressibility (Mach number, a ratio of bubble wall velocity to sound speed, \epsilon), this is a singular perturbation of the incompressible limit. The scattering resonances which govern the anomalously slow time-decay, are {\it Rayleigh resonances}. Asymptotics, supported by high-precision numerical studies, indicate that the Rayleigh resonances which are closest to the real axis satisfy | \frac{\Im \lambda_\star(\epsilon)}{\Re \lambda_\star(\epsilon)} | = {\cal O} (\exp(-\kappa\ \We\ \epsilon^{-2})), \kappa>0. Here, \We denotes the Weber number, a dimensionless ratio comparing inertia and surface tension. 5) To obtain the above results we prove a general result, of independent interest, estimating the Neumann to Dirichlet map for the wave equation, exterior to a sphere.

==> bubble4sima-changes.txt <==
bubble4sima changes log

Typographical and spelling errors are not logged

Figure 1.1 	-- updated to eps file from Mathematica to print properly
			-- still needs adjustment
		-- Caption updated
						
\lambda_{\star} changed to \lambda_{\star}^{\pm} -- multiple instances						
-----------------------
All 3 figures (with new labels) in eps and pdf format. Can toggle in preamble:
--For eps (SLOW),	% !TEX TS-program = latex
				\usepackage[dvips]{graphicx}
--For pdf (FAST),	% !TEX TS-program = pdflatex
				\usepackage[pdftex]{graphicx}

Fig 1.1 still can't be printed as pdf in Adobe. Other figs are fine as pdf.  All print as eps.

CONCLUSION: use pdf for editing and previewing, and eps for printing and submitting.
-------------
Fixed broken reference bet Remark 7.1 and Fig 7.1

Some long equations needed to be fixed after applying SIMA style.
_________________
In 9.2, some constants in proof of THm 6.3 part 2 are corrected. The error was due to moving the location of We in the inequalities, pretty minor.
______________
P.6 Part 5, some math fractions written with negative exponents. 
______________
Changed equation in Abstract to fit in normal line height per SIAM style example.
Capitalized "equation" and "section" when numbered.
Edited myStyle.sty to avoid conflict with SIAM theorem style.  Added new claim and remark theorems.
______________
Section 1.3, put Appendix refs at end of each item uniformly

In Sec 1, result 5, \lambda_{\star} changed to \lambda_{\star}^{\pm}, decay rate to \abs{\Im{É}}

In Sec 3, 5, and abstract, left \lambda_{\star} without \pm. Added footnote in Sec 3

Put labels on left (leqno option for siamltex document class)

Def. 4.1 and theorems -- changed enumerate to romannum
______________________
Added "surface" to Sec 1.2 item 2 title so "Theorem" wouldn't be hyphenated
Eq 1.10 -- moved l=2,3,\dotsc into regular text.
_______________________________
Finished: remunerate in place of enumerate, long equations, no cleveref
Eq 4.32 mixes cartesian and polar coordinates, perhaps r->|x| on RHS
condensed: eq 4.6
______________________
todo:  change remark, note style to italics "Remark 4.4" and upright text.

